Role of the Adsorption of Alkali Cations on Ultrathin $n$-Layers of Two-dimensional Perovskites

Metal-halide semiconductors have great potential for real-life photovoltaic applications; however, surface defects induce several challenges to the thermodynamic stability. Here, we employed density functional theory calculations within van der Waals corrections (D3) to investigate the role of monovalent cations (Li, Na, K, Rb and Cs) in the passivation of 2D perovskite ultrathin films.

==> zboxref.txt <==
Fan, Zhen and Xiao, Juanxiu and Sun, Kuan and Chen, Lei and Hu, Yating and Ouyang, Jianyong and Ong, Khuong P. and Zeng, Kaiyang and Wang, John. "Ferroelectricity of \ce{CH3NH3PbI3} Perovskite" J. Phys. Chem. Lett., 6 (2015), pp. 1155--1161.
Pearson, Ralph G.. "{Hard and Soft Acids and Bases}" J. Am. Chem. Soc., 85 (1963), pp. 3533--3539.
Fajans, K.. "{Struktur und Deformation der Elektronenhüllen in ihrer Bedeutung für die chemischen und optischen Eigenschaften anorganischer Verbindungen}" Naturwissenschaften, 11 (1923), pp. 165--172.
Park, Heesoo and Mall, Raghvendra and Alharbi, Fahhad H. and Sanvito, Stefano and Tabet, Nouar and Bensmail, Halima and El-Mellouhi, Fedwa. "{Exploring New Approaches Towards the Formability of Mixed-Ion Perovskites by DFT and Machine Learning}" Phys. Chem. Chem. Phys., 21 (2019), pp. 1078--1088.
Ghosh, Sirshendu and Mukhopadhyay, SankhaSubhra and Paul, Sumana and Pradhan, Bapi and De, Subodh Kumar. "{Control Synthesis and Alloying of Ambient Stable Pb-Free \ce{Cs3Bi2Br9(1-x)I9x} (0 {$\leq$} x {$\leq$} 1) Perovskite Nanocrystals for Photodetector Application}" ACS Appl. Nano Mater., 3 (2020), pp. 11107--11117.
Tang, Ming-Chun and Zhang, Siyuan and Magnanelli, Timothy J. and Nguyen, Nhan V. and Heilweil, Edwin J. and Anthopoulos, Thomas D. and Hacker, Christina A.. "{Unraveling the Compositional Heterogeneity and Carrier Dynamics of Alkali Cation Doped 3D/2D Perovskites with Improved Stability}" Mater. Adv., 2 (2021), pp. 1253--1262.
Wang, Shenghao and Jiang, Yan and Juarez-Perez, Emilio J. and Ono, Luis K. and Qi, Yabing. "{Accelerated Degradation of Methylammonium Lead Iodide Perovskites Induced by Exposure to Iodine Vapour}" Nat. Energy, 2 (2016), pp. 1--8.
Min, Hanul and Kim, Maengsuk and Lee, Seung-Un and Kim, Hyeonwoo and Kim, Gwisu and Choi, Keunsu and Lee, Jun Hee and Seok, Sang Il. "{Efficient, Stable Solar Cells by Using Inherent Bandgap of {$\alpha$}-phase Formamidinium Lead Iodide}" Science, 366 (2019), pp. 749--753.
Huang, Qingrong and Liu, Yang and Li, Faming and Liu, Mingzhen and Zhou, Yuanyuan. "{Advances in Cesium Lead Iodide Perovskite Solar Cells: Processing Science Matters}" Mater. Today, 47 (2021), pp. 156--169.
Frolova, Lyubov A. and Gutsev, Lavrenty G. and Ramachandran, Bala R. and Dremova, Nadezhda N. and Aldoshin, Sergey M. and Troshin, Pavel A.. "{Exploring CsPbI3 {\textendash} FAI Alloys: Introducing Low-Dimensional \ce{Cs2FAPb2I7} Absorber for Efficient and Stable Perovskite Solar Cells}" Chem. Eng. J., 426 (2021), pp. 131754.
Wu, Tianhao and Liu, Xiao and Luo, Xinhui and Lin, Xuesong and Cui, Danyu and Wang, Yanbo and Segawa, Hiroshi and Zhang, Yiqiang and Han, Liyuan. "{Lead-free Tin Perovskite Solar Cells}" Joule, 5 (2021), pp. 863--886.
Park, Byung-wook and Kedem, Nir and Kulbak, Michael and Lee, Do Yoon and Yang, Woon Seok and Jeon, Nam Joong and Seo, Jangwon and Kim, Geonhwa and Kim, Ki Jeong and Shin, Tae Joo and Hodes, Gary and Cahen, David and Seok, Sang Il. "{Understanding How Excess Lead Iodide Precursor Improves Halide Perovskite Solar Cell Performance}" Nat. Commun., 9 (2018), pp. 1--8.
Liu, Yawen and Kim, Byeong Jo and Wu, Hua and Yuan, Lin and Zhu, Huimin and Liu, Aijie and Johansson, Erik M. J.. "{Flexible Lead Bromide Perovskite Solar Cells}" ACS Appl. Energy Mater., 3 (2020), pp. 9817--9823.
Filip, Marina R. and Eperon, Giles E. and Snaith, Henry J. and Giustino, Feliciano. "{Steric Engineering of Metal-Halide Perovskites with Tunable Optical Band Gaps}" Nat. Commun., 5 (2014), pp. 1--9.
Rosales, Bryan A. and Hanrahan, Michael P. and Boote, Brett W. and Rossini, Aaron J. and Smith, Emily A. and Vela, Javier. "{Lead Halide Perovskites: Challenges and Opportunities in Advanced Synthesis and Spectroscopy}" ACS Energy Lett., 2 (2017), pp. 906--914.
D D Koelling and B N Harmon. "A Technique for Relativistic Spin-polarised Calculations" J. Phys. C: Solid State Phys., 10 (1977), pp. 3107--3114.
Scalon, Lucas and Szostak, Rodrigo and Araujo, Francineide L. and Adriani, Karla F. and Silveira, Julian F. R. V. and Oliveira, Willian X. C. and Da Silva, Juarez L. F. and Oliveira, Caio C. and Nogueira, Ana Flavia. "{Improving the Stability and Efficiency of Perovskite Solar Cells by a Bidentate Anilinium Salt}" JACS Au, 2 (2022), pp. 1306--1312.
Kojima, Akihiro and Teshima, Kenjiro and Shirai, Yasuo and Miyasaka, Tsutomu. "{Organometal Halide Perovskites as Visible-Light Sensitizers for Photovoltaic Cells}" J. Am. Chem. Soc., 131 (2009), pp. 6050--6051.
Kai Leng and Ibrahim Abdelwahab and Ivan Verzhbitskiy and Mykola Telychko and Leiqiang Chu and Wei Fu and Xiao Chi and Na Guo and Zhihui Chen and Zhongxin Chen and Chun Zhang and Qing-Hua Xu and Jiong Lu and Manish Chhowalla and Goki Eda and Kian Ping Loh. "Molecularly Thin Two-dimensional Hybrid Perovskites with Tunable Optoelectronic Properties Due to Reversible Surface Relaxation" Nat. Mat., 17 (2018), pp. 908--914.
Lee, Michael M. and Teuscher, Joel and Miyasaka, Tsutomu and Murakami, Takurou N. and Snaith, Henry J.. "{Efficient Hybrid Solar Cells Based on Meso-superstructured Organometal Halide Perovskites}" Science, 338 (2012), pp. 643--647.
Van Gompel, Wouter T. M. and Herckens, Roald and Van Hecke, Kristof and Ruttens, Bart and D'Haen, Jan and Lutsen, Laurence and Vanderzande, Dirk. "Towards 2d Layered Hybrid Perovskites with Enhanced Functionality: Introducing Charge-transfer Complexes Via Self-assembly" Chem. Commun., 55 (2019), pp. 2481--2484.
Ozorio, Mailde S. and Dias, A. C. and Silveira, Julian F. R. V. and Da Silva, Juarez L. F.. "{Theoretical Investigation of the Role of Anion and Trivalent Cation Substitution in the Physical Properties of Lead-Free Zero-Dimensional Perovskites}" J. Phys. Chem. C, 126 (2022), pp. 7245--7255.
Paritmongkol, Watcharaphol and Dahod, Nabeel S. and Stollmann, Alexia and Mao, Nannan and Settens, Charles and Zheng, Shao-Liang and Tisdale, William A.. "Synthetic Variation and Structural Trends in Layered Two-dimensional Alkylammonium Lead Halide Perovskites" Chem. Mater., 31 (2019), pp. 5592--5607.
Tremblay, Marie-Heene and Bacsa, John and Barlow, Stephen and Marder, Seth R.. "Exciton-band Tuning Induced by the Width of the Cation in 2d Lead Iodide Perovskite Hybrids" Mater. Chem. Front., 4 (2020), pp. 2023--2028.
Kuai, Liang and Wang, Yusheng and Zhang, Zixiang and Yang, Yingguo and Qin, Yuanshuai and Wu, Tian and Li, Yajuan and Li, Youyong and Song, Tao and Gao, Xingyu and Wang, Lu and Sun, Baoquan. "{Passivating Crystal Boundaries with Potassium-Rich Phase in Organic Halide Perovskite}" Solar RRL, 3 (2019), pp. 1900053.
Son, Dae-Yong and Kim, Seul-Gi and Seo, Ja-Young and Lee, Seon-Hee and Shin, Hyunjung and Lee, Donghwa and Park, Nam-Gyu. "{Universal Approach toward Hysteresis-Free Perovskite Solar Cell via Defect Engineering}" J. Am. Chem. Soc., 140 (2018), pp. 1358--1364.
Bi, Cheng and Zheng, Xiaopeng and Chen, Bo and Wei, Haotong and Huang, Jinsong. "{Spontaneous Passivation of Hybrid Perovskite by Sodium Ions from Glass Substrates: Mysterious Enhancement of Device Efficiency Revealed}" ACS Energy Lett., 2 (2017), pp. 1400--1406.
Abdi-Jalebi, Mojtaba and Andaji-Garmaroudi, Zahra and Cacovich, Stefania and Stavrakas, Camille and Philippe, Bertrand and Richter, Johannes M. and Alsari, Mejd and Booker, Edward P. and Hutter, Eline M. and Pearson, Andrew J. and Lilliu, Samuele and Savenije, Tom J. and Rensmo, H{\aa}kan and Divitini, Giorgio and Ducati, Caterina and Friend, Richard H. and Stranks, Samuel D.. "{Maximizing and Stabilizing Luminescence from Halide Perovskites with Potassium Passivation}" Nature, 555 (2018), pp. 497--501.
Hu, Yinghong and Ayguler, Meltem F. and Petrus, Michiel L. and Bein, Thomas and Docampo, Pablo. "{Impact of Rubidium and Cesium Cations on the Moisture Stability of Multiple-Cation Mixed-Halide Perovskites}" ACS Energy Lett., 2 (2017), pp. 2212--2218.
Hu, Y. and Hutter, E. M. and Rieder, P. and Grill, I. and Hanisch, J. and Ayguler, M. F. and Hufnagel, A. G. and Handloser, M. and Bein, T. and Hartschuh, A. and Tvingstedt, K. and Dyakonov, V. and Baumann, A. and Savenije, T. J. and Petrus, M. L. and Docampo, P.. "{Understanding the Role of Cesium and Rubidium Additives in Perovskite Solar Cells: Trap States, Charge Transport, and Recombination}" Adv. Energy Mater.,  (2018), pp. .
Li, Zhen and Yang, Mengjin and Park, Ji-Sang and Wei, Su-Huai and Berry, Joseph J. and Zhu, Kai. "{Stabilizing Perovskite Structures by Tuning Tolerance Factor: Formation of Formamidinium and Cesium Lead Iodide Solid-State Alloys}" Chem. Mater., 28 (2016), pp. 284--292.
Esmaielpour, H. and Whiteside, V. R. and Sourabh, S. and Eperon, G. E. and Precht, J. T. and Beard, M. C. and Lu, H. and Durant, B. K. and Sellers, I. R.. "Role of Exciton Binding Energy Phonon Broadening and Polaron Formation in \ce{(BA)2PbI4} Ruddlesden{\textendash}popper Films" J. Phys. Chem. C, 124 (2020), pp. 9496--9505.
Hajjiah, Ali and Gamal, Mohammed and Kandas, Ishac and Gorji, Nima E. and Shehata, Nader. "{DFT and AMPS-1D Simulation Analysis of All-Perovskite Solar Cells Based on \ce{CsPbI3}/\ce{FAPbI3} Bilayer Structure}" Sol. Energy Mater. Sol. Cells, 248 (2022), pp. 112026.
Nishat, Sadiq Shahriyar and Hossain, {\relax Md}. Jayed and Mullick, Faiyaz Elahi and Kabir, Alamgir and Chowdhury, Shaestagir and Islam, Sharnali and Hossain, Mainul. "{Performance Analysis of Perovskite Solar Cells Using DFT-Extracted Parameters of Metal-Doped \ce{TiO2} Electron Transport Layer}" J. Phys. Chem. C, 125 (2021), pp. 13158--13166.
Xu, Zhiyuan and Lu, Di and Liu, Feng and Lai, Hongtao and Wan, Xiangjian and Zhang, Xiaodan and Liu, Yongsheng and Chen, Yongsheng. "Phase Distribution and Carrier Dynamics in Multiple-ring Aromatic Spacer-based Two-dimensional Ruddlesden{\textendash}popper Perovskite Solar Cells" ACS Nano, 14 (2020), pp. 4871--4881.
Zhu, Mingzhe and Li, Chongwen and Li, Bingyu and Zhang, Jiakang and Sun, Yuqian and Guo, Weisi and Zhou, Zhongmin and Pang, Shuping and Yan, Yanfa. "Interaction Engineering in Organic{\textendash}inorganic Hybrid Perovskite Solar Cells" Mater. Horiz., 7 (2020), pp. 2208--2236.
Tabassum, Madeeha and Zia, Qasim and Zhou, Yongfeng and Reece, Michael J. and Su, Lei. "A Review on Advances in Doping with Alkali Metals in Halide Perovskite Materials" SN Appl. Sci., 3 (2021), pp. 1--15.
Flatken, Marion A. and Radicchi, Eros and Wendt, Robert and Buzanich, Ana Guilherme and H{\ifmmode\ddot{a}\else\"{a}\fi}rk, Eneli and Pascual, Jorge and Mathies, Florian and Shargaieva, Oleksandra and Prause, Albert and Dallmann, Andr{\ifmmode\acute{e}\else\'{e}\fi} and De Angelis, Filippo and Hoell, Armin and Abate, Antonio. "Role of the Alkali Metal Cation in the Early Stages of Crystallization of Halide Perovskites" Chem. Mater., 34 (2022), pp. 1121--1131.
Jiang, Jintian and Xu, Jing and Walter, Huddoy and Kazi, Abul and Wang, Daoyuan and Wangila, Grant and Mortazavi, Mansour and Yan, Chao and Jiang, Qinglong. "The Doping of Alkali Metal for Halide Perovskites" ES Materials {\&} Manufacturing, 7 (March 2020) (2020), pp. 25--33.
Qiao, Lu and Fang, Wei-Hai and Long, Run and Prezhdo, Oleg V.. "{Atomic Model for Alkali Metal Passivation of Point Defects at Perovskite Grain Boundaries}" ACS Energy Lett., 5 (2020), pp. 3813--3820.
Liu, Xiangyang and Liu, Xinsheng and Cui, Yunkang and Sun, Leshuai and Qin, Chaoran and Wang, Yiran and Liang, Miao. "{Trap Passivation in Perovskite Films for Improved Electrical Properties and Charge Dynamics}" Appl. Phys. Lett., 120 (2022), pp. 223903.
Li, Wei and Wang, Zigeng and Xiao, Xia and Zhang, Zhiqiang and Janotti, Anderson and Rajasekaran, Sanguthevar and Medasani, Bharat. "{Predicting Band Gaps and Band-Edge Positions of Oxide Perovskites Using Density Functional Theory and Machine Learning}" Phys. Rev. B, 106 (2022), pp. 155156.
Li, Bo and Zhang, Yanan and Fu, Lin and Yu, Tong and Zhou, Shujie and Zhang, Luyuan and Yin, Longwei. "{Surface Passivation Engineering Strategy to Fully-Inorganic Cubic \ce{CsPbI3} Perovskites for High-Performance Solar Cells}" Nat. Commun., 9 (2018), pp. 1--8.
Jiang, Qi and Zhao, Yang and Zhang, Xingwang and Yang, Xiaolei and Chen, Yong and Chu, Zema and Ye, Qiufeng and Li, Xingxing and Yin, Zhigang and You, Jingbi. "{Surface Passivation of Perovskite Film for Efficient Solar Cells}" Nat. Photonics, 13 (2019), pp. 460--466.
Wang, Haiyuan and Tal, Alexey and Bischoff, Thomas and Gono, Patrick and Pasquarello, Alfredo. "{Accurate and Efficient Band-Gap Predictions for Metal Halide Perovskites at Finite Temperature}" npj Comput. Mater., 8 (2022), pp. 1--13.
Tang, Tian-Yu and Zhao, Xian-Hao and Hu, De-Yuan and Liang, Qi-Qi and Wei, Xiao-Nan and Tang, Yan-Lin. "{Theoretical Exploration of Mechanical, Electronic Structure and Optical Properties of Aluminium Based Double Halide Perovskite}" RSC Adv., 12 (2022), pp. 10209--10218.
Linh, Nguyen Hoang and Tuan, Nguyen Hoang and Dung, Dang Duc and Bao, Phung Quoc and Cong, Bach Thanh and Thanh, Le Thi Hai. "{Alkali Metal-Substituted Bismuth-Based Perovskite Compounds: A DFT Study}" J. Sci.: Adv. Mater. Devices, 4 (2019), pp. 492--498.
Ornelas-Cruz, Ivan and Gonzalez, Israel and Pilo, Jorge and Trejo, Alejandro and Oviedo-Roa, Raul and Cruz-Irisson, Miguel. "{Impact of Alkaline-Earth Doping on Electronic Properties of the Photovoltaic Perovskite \ce{CsSnI3}: Insights from a DFT Perperctive}" Dalton Trans., 51 (2022), pp. 6607--6621.
Jacobs, Ryan and Booske, John and Morgan, Dane. "{Understanding and Controlling the Work Function of Perovskite Oxides Using Density Functional Theory}" Adv. Funct. Mater.,  (2016), pp. .
Lin, Lin and Jacobs, Ryan and Chen, Dongzheng and Vlahos, Vasilios and Lu-Steffes, Otto and Alonso, Jose A. and Morgan, Dane and Booske, John. "{Demonstration of Low Work Function Perovskite \ce{SrVO3} Using Thermionic Electron Emission}" Adv. Funct. Mater., 32 (2022), pp. 2203703.
Ali, Roshan and Zhu, Zhen-Gang and Yan, Qing-Bo and Zheng, Qing-Rong and Su, Gang and Laref, Amel and Saraj, Chaudry Sajed and Guo, Chunlei. "{Compositional Engineering Study of Lead-Free Hybrid Perovskites for Solar Cell Applications}" ACS Appl. Mater. Interfaces, 12 (2020), pp. 49636--49647.
Ren, Guanhua and Han, Wenbin and Li, Zhiqi and Liu, Chunyu and Shen, Liang and Guo, Wenbin. "{Alkali Metal Ions Passivation to Decrease Interface Defects of Perovskite Solar Cells}" Sol. Energy, 193 (2019), pp. 220--226.
Xu, Pengyu and Piao, Hongjing and Liu, Shuai and Hu, Haihua and Ding, Jiajie and Bao, Jiahui and Wang, Peng and Wu, Xiaoping and Xu, Lingbo and Lin, Ping and He, Haiyan and Cui, Can. "{Defect Passivation in \ce{CH3NH3PbI3} Films Using Alkali Metal Fluoride Additives for Highly Efficient Perovskite Solar Cells}" J. Phys. D: Appl. Phys., 54 (2021), pp. 315504.
G. Kresse and J. Hafner. "\textit{Ab{~}initio} Molecular Dynamics for Open-shell Transition Metals" Phys. Rev. B, 48 (1993), pp. 13115--13118.
Niu, Tingting and Chao, Lingfeng and Dong, Xue and Fu, Li and Chen, Yonghua. "{Phase-Pure {$\alpha$}-\ce{FAPbI3} for Perovskite Solar Cells}" J. Phys. Chem. Lett., 13 (2022), pp. 1845--1854.
Limas, Nidia Gabaldon and Manz, Thomas A.. "{Introducing DDEC6 atomic Population Analysis: Part 2. Computed Results for a Wide Range of Periodic and Nonperiodic Materials}" RSC Adv., 6 (2016), pp. 45727--45747.
Cheng, Bin and Li, Ting-You and Maity, Partha and Wei, Pai-Chun and Nordlund, Dennis and Ho, Kang-Ting and Lien, Der-Hsien and Lin, Chun-Ho and Liang, Ru-Ze and Miao, Xiaohe and Ajia, Idris A. and Yin, Jun and Sokaras, Dimosthenis and Javey, Ali and Roqan, Iman S. and Mohammed, Omar F. and He, Jr-Hau. "{Extremely Reduced Dielectric Confinement in Two-Dimensional Hybrid Perovskites with Large Polar Organics}" Commun. Phys., 1 (2018), pp. 1--8.
Li, Guixiang and Su, Zhenhuang and Canil, Laura and Hughes, Declan and Aldamasy, Mahmoud H. and Dagar, Janardan and Trofimov, Sergei and Wang, Luyao and Zuo, Weiwei and Jeroonimo-Rendon, Jose J. and Byranvand, Mahdi Malekshahi and Wang, Chenyue and Zhu, Rui and Zhang, Zuhong and Yang, Feng and Nasti, Giuseppe and Naydenov, Boris and Tsoi, Wing C. and Li, Zhe and Gao, Xingyu and Wang, Zhaokui and Jia, Yu and Unger, Eva and Saliba, Michael and Li, Meng and Abate, Antonio. "{Highly Efficient p-i-n Perovskite Solar Cells That Endure Temperature Variations}" Science, 379 (2023), pp. 399--403.
Zhu, Xuejie and Xu, Zhuo and Zuo, Shengnan and Feng, Jiangshan and Wang, Ziyu and Zhang, Xiaorong and Zhao, Kui and Zhang, Jian and Liu, Hairui and Priya, Shashank and Liu, Shengzhong Frank and Yang, Dong. "{Vapor-Fumigation for Record Efficiency Two-Dimensional Perovskite Solar Cells with Superior Stability}" Energy Environ. Sci., 11 (2018), pp. 3349--3357.
Manz, Thomas A. and Limas, Nidia Gabaldon. "{Introducing DDEC6 Atomic Population Analysis: Part 1. Charge Partitioning Theory and Methodology}" RSC Adv., 6 (2016), pp. 47771--47801.
Maniyarasu, Suresh and Ke, J. Chun-Ren and Spencer, Ben F. and Walton, Alex S. and Thomas, Andrew G. and Flavell, Wendy R.. "{Role of Alkali Cations in Stabilizing Mixed-Cation Perovskites to Thermal Stress and Moisture Conditions}" ACS Appl. Mater. Interfaces, 13 (2021), pp. 43573--43586.
Yao, Huanhuan and Zhou, Faguang and Li, Zhizai and Ci, Zhipeng and Ding, Liming and Jin, Zhiwen. "{Strategies for Improving the Stability of Tin-Based Perovskite (\ce{ASnX3}) Solar Cells}" Adv. Sci., 7 (2020), pp. 1903540.
Lin, Ching. "{Stabilizing Organic-Inorganic Lead Halide Perovskite Solar Cells With Efficiency Beyond 20\si{\percent}}" Front. Chem., 8 (2020), pp. .
Man, Gabriel J. and Kamal, Chinnathambi and Kalinko, Aleksandr and Phuyal, Dibya and Acharya, Joydev and Mukherjee, Soham and Nayak, Pabitra K. and Rensmo, Hakan and Odelius, Michael and Butorin, Sergei M.. "{A-Site Cation Influence on the Conduction Band of Lead Bromide Perovskites}" Nat. Commun., 13 (2022), pp. 1--10.
Filippetti, A. and Kahmann, S. and Caddeo, C. and Mattoni, A. and Saba, M. and Bosin, A. and Loi, M. A.. "{Fundamentals of Tin Iodide Perovskites: a Promising Route to Highly Efficient, Lead-Free Solar Cells}" J. Mater. Chem. A, 9 (2021), pp. 11812--11826.
Yao, Zhun and Zhao, Wangen and Liu, Shengzhong (Frank). "{Stability of the \ce{CsPbI3} Perovskite: From Fundamentals to Improvements}" J. Mater. Chem. A, 9 (2021), pp. 11124--11144.
Frolova, Lyubov A. and Davlethanov, Aivaz I. and Dremova, Nadezhda N. and Zhidkov, Ivan and Akbulatov, Azat F. and Kurmaev, Ernst Z. and Aldoshin, Sergey M. and Stevenson, Keith J. and Troshin, Pavel A.. "{Efficient and Stable \ce{MAPbI3}-Based Perovskite Solar Cells Using Polyvinylcarbazole Passivation}" J. Phys. Chem. Lett., 11 (2020), pp. 6772--6778.
Chen, Yinan and Motti, Silvia G. and Oliver, Robert D. J. and Wright, Adam D. and Snaith, Henry J. and Johnston, Michael B. and Herz, Laura M. and Filip, Marina R.. "{Optoelectronic Properties of Mixed Iodide{\textendash}Bromide Perovskites from First-Principles Computational Modeling and Experiment}" J. Phys. Chem. Lett., 13 (2022), pp. 4184--4192.
B. Adolph and J. Furthm{\"{u}}ller and F. Bechstedt. "Optical Properties of Semiconductors Using Projector-Augmented Waves" Phys. Rev. B, 63 (2001), pp. 125108.
Zhang, Siyuan and Tang, Ming-Chun and Fan, Yuanyuan and Li, Ruipeng and Nguyen, Nhan V. and Zhao, Kui and Anthopoulos, Thomas D. and Hacker, Christina A.. "{Role of Alkali-Metal Cations in Electronic Structure and Halide Segregation of Hybrid Perovskites}" ACS Appl. Mater. Interfaces, 12 (2020), pp. 34402--34412.
M. Shishkin and G. Kresse. "Self-{consistentGWcalculations} for semiconductors and insulators" Physical Review B, 75 (2007), pp. .
Cao, Jie and Tao, Shu Xia and Bobbert, Peter A. and Wong, Ching-Ping and Zhao, Ni. "Interstitial Occupancy by Extrinsic Alkali Cations in Perovskites and Its Impact on Ion Migration" Adv. Mater., 30 (2018), pp. 1707350.
G. Kresse and J. Furthm{\"u}ller. "Efficient Iterative Schemes for \textit{Ab{~}initio} Total-energy Calculations Using a Plane-wave Basis set" Phys. Rev. B, 54 (1996), pp. 11169--11186.
Hohenberg, P. and Kohn, W.. "Inhomogeneous Electron Gas" Phys. Rev., 136 (1964), pp. B864--B871.
Kohn, W. and Sham, L. J.. "Self-consistent Equations Including Exchange and Correlation Effects" Phys. Rev., 140 (1965), pp. A1133--A1138.
Perdew, John P. and Burke, Kieron and Ernzerhof, Matthias. "Generalized Gradient Approximation Made Simple" Phys. Rev. Lett., 77 (1996), pp. 3865--3868.
R{\ifmmode\hat{e}\else\^{e}\fi}go, Celso R. C. and Oliveira, Luiz N. and Tereshchuk, Polina and Da Silva, Juarez L. F.. "Comparative Study of Van Der Waals Corrections to the Bulk Properties of Graphite" J. Phys.: Condens. Matter, 27 (2015), pp. 415502.
Da Silva, Juarez L. F. and Stampfl, Catherine. "Nature of Xenon Adsorption on Graphite: On-top Versus Hollow Site Preference" Phys. Rev. B, 76 (2007), pp. 085301.
Freire, Rafael L. H. and Guedes-Sobrinho, Diego and Kiejna, Adam and Da Silva, Juarez L. F.. "Comparison of the Performance of van der Waals Dispersion Functionals in the Description of Water and Ethanol on Transition Metal Surfaces" J. Phys. Chem. C, 122 (2018), pp. 1577--1588.
Ozório, Mailde S. and Oliveira, Willian X. C. and Silveira, Julian F. R. V. and Nogueira, Ana Flávia and Da Silva, Juarez L. F.. "Novel Zero-dimensional Lead-free Bismuth Based Perovskites: From Synthesis to Structural and Optoelectronic Characterization" Mater. Adv., 1 (2020), pp. 3439--3448.
Grimme, Stefan and Antony, Jens and Ehrlich, Stephan and Krieg, Helge. "A Consistent and Accurate Ab Initio Parametrization of Density Functional Dispersion Correction (dft-d) for the 94 Elements H-pu" J. Chem. Phys., 132 (2010), pp. 154104.
Heyd, Jochen and Scuseria, Gustavo E. and Ernzerhof, Matthias. "Hybrid Functionals Based on a Screened Coulomb Potential" J. Chem. Phys., 118 (2003), pp. 8207--8215.
Blochl, P. E.. "Projector Augmented-wave Method" Phys. Rev. B, 50 (1994), pp. 17953--17979.
Kresse, G. and Joubert, D.. "From Ultrasoft Pseudopotentials to the Projector Augmented-wave Method" Phys. Rev. B, 59 (1999), pp. 1758--1775.
Lee, Jung-Hoon and Bristowe, Nicholas C. and Lee, June Ho and Lee, Sung-Hoon and Bristowe, Paul D. and Cheetham, Anthony K. and Jang, Hyun Myung. "{Resolving the Physical Origin of Octahedral Tilting in Halide Perovskites}" Chem. Mater., 28 (2016), pp. 4259--4266.
Pitzer, Kenneth S. and Balasubramanian, K.. "{Properties of Ten Electronic States of Diatomic Lead from Relativistic Quantum Calculations}" J. Phys. Chem., 86 (1982), pp. 3068--3070.
Torres, Israel S. and Da Silva, Juarez L. F. and Lima, Matheus P.. "{The Role of \ce{M3+} Substitutional Doping (M = In, Sb, Bi) in the Passivation of the {$\alpha$}-\ce{CsPbI3(100)} Surface}" J. Phys. Chem. C, 2023 (2023), pp. .
Dias, A. C. and Bragan{\ifmmode\mbox{\c{c}}\else\c{c}\fi}a, Helena and Zeng, Hao and Fonseca, A. L. A. and Liu, De-Sheng and Qu, Fanyao. "{Large Room-Temperature Valley Polarization by Valley-Selective Switching of Exciton Ground State}" Phys. Rev. B, 101 (2020), pp. 085406.
Perdew, J. P. and Zunger, Alex. "{Self-Interaction Correction to Density-Functional Approximations for Many-Electron Systems}" Phys. Rev. B, 23 (1981), pp. 5048--5079.
Kresse, G. and Hafner, J.. "Ab Initio Molecular Dynamics for Liquid Metals" Phys. Rev. B, 47 (1993), pp. 558--561(R).
Francis, G. P. and Payne, M. C.. "Finite Basis Set Corrections to Total Energy Pseudopotential Calculations" J. Phys.: Condens. Matter, 2 (1990), pp. 4395--4404.
Mark T. Weller and Oliver J. Weber and Jarvist M. Frost and Aron Walsh. "Cubic Perovskite Structure of Black Formamidinium Lead Iodide, $\alpha$-\ce{[HC(NH2)2]PbI3} at 298 K" The Journal of Physical Chemistry Letters, 6 (2015), pp. 3209--3212.
Kim, Jongseob and Lee, Seung-Cheol and Lee, Sung-Hoon and Hong, Ki-Ha. "{Importance of Orbital Interactions in Determining Electronic Band Structures of Organo-Lead Iodide}" J. Phys. Chem. C, 119 (2015), pp. 4627--4634.
Constantinos C. Stoumpos and Christos D. Malliakas and Mercouri G. Kanatzidis. "Semiconducting Tin and Lead Iodide Perovskites With Organic Cations: Phase Transitions, High Mobilities, and Near-Infrared Photoluminescent Properties" Inorg. Chem., 52 (2013), pp. 9019--9038.
Philipp L\"{o}per and Michael Stuckelberger and Bjoern Niesen and J{\'{e}}r{\'{e}}mie Werner and Miha Filipi{\v{c}} and Soo-Jin Moon and Jun-Ho Yum and Marko Topi{\v{c}} and Stefaan De Wolf and Christophe Ballif. "Complex Refractive Index Spectra of Perovskite Thin Films Determined by Spectroscopic Ellipsometry and Spectrophotometry" The Journal of Physical Chemistry Letters, 6 (2014), pp. 66--71.
Vats, Nilesh and Wang, Yi and Sen, Suman and Szilagyi, Sven and Ochner, Hannah and Abb, Sabine and Burghard, Marko and Sigle, Wilfried and Kern, Klaus and van Aken, Peter A. and Rauschenbach, Stephan. "Substrate-Selective Morphology of Cesium Iodide Clusters on Graphene" ACS Nano, 14 (2020), pp. 4626.
Huang, Chang and Kristoffersen, Henrik H. and Gong, Xue-Qing and Metiu, Horia. "Reactions of Molten \ce{LiI} with \ce{I2}, \ce{H2O}, and \ce{O2} Relevant to Halogen-mediated Oxidative Dehydrogenation of Alkanes" J. Phys. Chem. C, 120 (2016), pp. 4931--4936.
Bahamon, Daniel and Khalil, Malathe and Belabbes, Abderrezak and Alwahedi, Yasser and Vega, Lourdes F. and Polychronopoulou, Kyriaki. "A DFT Study of the Adsorption Energy and Electronic Interactions of the \ce{SO2} Molecule on a CoP Hydrotreating Catalyst" RSC Adv., 11 (2021), pp. 2947--2957.
Lopes, Norberto Peporine and Almeida-Paz, Filipe Alexandre and Gates, Paul Jonathan. "Influence of the Alkali Metal Cation on the Fragmentation of Monensin in Esi-ms/ms" Rev. Bras. Cienc. Farm., 42 (2006), pp. 363--367.
Park, Nam-Gyu. "Perovskite Solar Cells: An Emerging Photovoltaic Technology" Mater. Today, 18 (2015), pp. 65--72.
Da Silva, Juarez L. F.. "All-electron First-principles Calculations of Clean Surface Properties of Low-miller-index Al Surfaces" Phys. Rev. B, 71 (2005), pp. 195416.
Dias, A. C. and Lima, Matheus P. and Da Silva, Juarez L. F.. "Role of Structural Phases and Octahedra Distortions in the Optoelectronic and Excitonic Properties of \ce{CsGeX3} (x = Cl, Br, I) Perovskites" J. Phys. Chem. C, 125 (2021), pp. 19142--19155.
Leys, F. E. and March, N. H. and Zhang, M.-L.. "Coulomb Liquids along Phase Boundaries" Phys. Chem. Liq., 42 (2004), pp. 217--228.
Jahn H., A. and Teller, E.. "Stability of Polyatomic Molecules in Degenerate Electronic States - I-orbital Degeneracy" Proc. R. Soc. London A - Math. Phys. Sci., 161 (1937), pp. 220--235.
Ming, Chen and Yang, Ke and Zeng, Hao and Zhang, Shengbai and Sun, Yi-Yang. "Octahedron Rotation Evolution in 2d Perovskites and Its Impact on Optoelectronic Properties: The Case of Ba{\textendash}Zr{\textendash}S Chalcogenides" Mater. Horiz., 7 (2020), pp. 2985--2993.
Hoppe, R.. "The Coordination Number {\textendash} an {\textquotedblleft}inorganic Chameleon{\textquotedblright}" Angew. Chem., Int. Ed. Engl., 9 (1970), pp. 25--34.
Hoppe, Rudolf. "Effective Coordination Numbers (econ) and Mean Active Fictive Ionic Radii (mefir)[1,2]{$\ast$}" Z. Kristallogr., 150 (1979), pp. 23--52.
Okumura, Riku and Oku, Takeo and Suzuki, Atsushi and Okita, Masanobu and Fukunishi, Sakiko and Tachikawa, Tomoharu and Hasegawa, Tomoya. "Effects of Adding Alkali Metals and Organic Cations to Cu-based Perovskite Solar Cells" Appl. Sci., 12 (2022), pp. 1710.
Burdett, Jeremy K. and Coddens, Barry A. and Kulkarni, Gururaj V.. "Band Gap and Stability of Solids" Inorg. Chem., 27 (1988), pp. 3259--3261.

